Pulsars identified from the NRAO VLA Sky Survey

We identified 97 strong pulsars from the NRAO VLA Sky Survey (NVSS) at 1.4 GHz north of Dec(J2000) $>-40\degr$. The total flux density, linear polarization intensity and polarization angle (PA) of all pulsars are extracted from the NVSS catalog. The well-calibrated PA measurement of 5 pulsars can be used for absolute PA calibrations in other observations. Comparing the source positions with those in the pulsar catalog, we got the first measurement of the proper motion upper limit of PSR B0031-07, which is $\mu_{\alpha}\cos\delta = -102 \pm 74 mas/yr$ and $\mu_{\delta} = -105 \pm 78 mas/yr$.

==> tab1.txt <==
Table 1:  NVSS sources around pulsar positions
==========================================================================================================================================
   (1)      (2)          (3)             (4)       (5)   (6)       (7)             (8)        (9)    (10)       (11)   (12)     (13) (14)
  PSR J    PSR B      RA(2000)         Dec(2000)  Epoch S1.4   RA(2000)nvss    Dec(2000)nvss  Delt S1.4 sig  L1.4 sig  L/S s   PA si Notes 
                   h  m   s   sig   o  '   '' sig  MJD   mJy  h  m   s    sig   o  '  ''  sig  ''    (mJy)      (mJy)   (%)    (deg)
------------------------------------------------------------------------------------------------------------------------------------------
0014+4746 0011+47 00 14 17.74 .06  47 46 33.1 0.6 48416  3.0 00 14 18.18 0.44 +47 46 39.7 4.5 7.97  4.9 0.5  1.95 0.60 40 13   24  6       
0034-0721 0031-07 00 34 08.88 .03 -07 21 53.4 0.7 40690 11.0 00 34 08.71 0.12 -07 21 56.0 1.8 3.66 14.6 1.1  0.89 0.61  6  4  -11 14     
0055+5117 0052+51 00 55 45.39 .03  51 17 24.8 0.3 46116  1.5 00 55 45.12 1.19 +51 17 22.9 5.1 3.19  4.1 0.4  1.34 0.83 33 20    0 10     
0139+5814 0136+57 01 39 19.77 .00  58 14 31.8 0.0 48382  4.6 01 39 19.99 0.46 +58 14 37.4 5.0 5.90  4.0 0.4  2.09 0.56 52 15  -22  5      
0141+6009 0138+59 01 41 39.95 .00  60 09 32.3 0.0 46573  4.5 01 41 39.73 0.41 +60 09 26.5 3.2 6.06  5.4 0.4  1.11 0.57 21 11   -3 10 *        
0304+1932 0301+19 03 04 33.11 .01  19 32 50.7 0.1 46058  3.0 03 04 33.04 0.15 +19 32 47.6 2.2 3.20  6.4 0.5  0.42 0.38  7  6                 
0332+5434 0329+54 03 32 59.35 .01  54 34 43.2 0.1 40105  203 03 32 59.28 0.05 +54 34 44.1 0.6 1.12150.7 5.4  5.52 0.53  4  0   44  2      
0357+5236 0353+52 03 57 44.82 .00  52 36 57.7 0.1 48416  1.9 03 57 44.53 0.68 +52 36 51.5 7.9 6.72  3.2 0.5  1.08 0.69 34 22                 
0358+5413 0355+54 03 58 53.70 .00  54 13 13.6 0.0 46573 23.0 03 58 53.89 0.16 +54 13 15.9 1.6 2.85 10.3 0.5  3.57 0.49 35  5   19  3     
0406+6138 0402+61 04 06 30.05 .01  61 38 40.7 0.2 48416  2.8 04 06 30.27 1.27 +61 38 30.7 10. 10.1  3.7 0.4  0.11 0.91  3 25                   
0452-1759 0450-18 04 52 34.10 .00 -17 59 23.5 0.1 46573  5.3 04 52 34.02 0.07 -17 59 21.2 1.0 2.56 14.5 0.6  1.76 0.40 12  3  -75  5 *   
0454+5543 0450+55 04 54 07.62 .00  55 43 41.2 0.1 46460 13.0 04 54 07.47 0.22 +55 43 41.4 2.3 1.25  7.8 0.5  1.75 0.47 22  6  -54  7     
0528+2200 0525+21 05 28 52.34 .02  22 00 00.2 5.0 41994  9.0 05 28 52.26 0.65 +22 00 06.8 13. 6.72  2.8 0.5  1.53 0.96         19 12     
0534+2200 0531+21 05 34 31.97 .01  22 00 52.1 0.1 40675 14.0 05 34 31.56 0.03 +22 00 43.2 0.6 21.5 4106 123  99.9 0.54         90  0 ?:SNR
0538+2817         05 38 25.06 .04  28 17 11.0 5.0 49444      05 38 25.11 0.29 +28 17 17.7 4.4 6.73  4.2 0.5  2.95 0.62 70 17  -58  5    
0543+2329 0540+23 05 43 09.65 .00  23 29 06.1 0.0 47555  9.0 05 43 09.66 0.11 +23 29 04.1 1.7 1.93 15.8 1.4  7.38 0.72 47  6  -25  2     
0629+2415 0626+24 06 29 05.72 .00  24 15 41.6 0.1 47555  3.2 06 29 05.74 0.23 +24 15 38.3 3.2 3.34  4.7 0.5                                          
0630-2834 0628-28 06 30 49.53 .01 -28 34 43.6 0.1 40585 23.0 06 30 49.61 0.09 -28 34 41.8 1.2 2.04 13.8 0.6  4.01 0.44 29  3  -31  2     
0742-2822 0740-28 07 42 49.07 .00 -28 22 44.0 0.1 46573 23.0 07 42 49.03 0.06 -28 22 42.7 0.8 1.46 22.3 0.8 13.44 0.45 60  3  -33  1     
0814+7429 0809+74 08 14 59.44 .04  74 29 05.8 0.1 48382 10.0 08 14 58.88 0.62 +74 29 05.7 2.2 2.23  7.7 0.5  2.65 0.50 34  7  -45  4      
0820-1350 0818-13 08 20 26.36 .01 -13 50 55.2 0.1 46573  7.0 08 20 26.38 0.21 -13 50 53.4 3.1 1.80  5.5 0.5  0.29 0.45  5  8                 
0826+2637 0823+26 08 26 51.31 .00  26 37 25.6 0.1 40264 10.0 08 26 51.40 0.07 +26 37 21.9 1.0 3.88 17.1 0.7  2.24 0.44 13  3   75  4 ?:yes
0837+0610 0834+06 08 37 05.65 .00  06 10 14.1 0.1 46058  4.0 08 37 04.24 0.39 +06 10 13.4 8.2 21.0  3.7 0.5  0.52 0.64 14 17                 
0846-3533 0844-35 08 46 05.86 .14 -35 33 39.9 1.5 43557  4.0 08 46 05.64 0.37 -35 33 31.2 5.8 9.12  3.2 0.4  0.39 0.50 12 16                 
0922+0638 0919+06 09 22 13.98 .00  06 38 21.6 0.0 46573  4.2 09 22 14.39 0.17 +06 38 24.3 2.5 6.69  6.9 0.5  3.81 0.47 55  8   41  2      
0953+0755 0950+08 09 53 09.32 .00  07 55 35.6 0.0 46058 84.0 09 53 09.31 0.03 +07 55 36.9 0.6 1.30 92.0 2.8  2.78 0.42  3  0  -14  4     
1012+5307         10 12 33.43 .00  53 07 02.6 0.0 49220  2.8 10 12 33.31 0.36 +53 07 04.9 4.8 2.58  4.5 0.4  1.95 0.48 43 11  -17  5     
1022+1001         10 22 58.05 .06  10 01 54.0 3.0 49780  2.3 10 22 57.92 0.34 +10 01 53.5 9.2 2.00  3.5 0.4  1.46 0.61 42 18    9  8     
1034-3224         10 34 19.48 .01 -32 24 26.3 0.1 49020  4.7 10 34 19.18 0.26 -32 24 23.3 4.2 4.83  4.4 0.5                          *   
1115+5030 1112+50 11 15 38.35 .02  50 30 13.5 0.3 44240  3.0 11 15 38.56 0.06 +50 30 25.6 0.7 12.2 35.2 1.1  0.19 0.38  1  1         ?:no    
1136+1551 1133+16 11 36 03.30 .00  15 51 00.7 0.1 42364 32.0 11 36 03.28 0.05 +15 51 06.9 0.8 6.16 21.2 0.8  1.54 0.39  7  2  -57  6 ?:yes
1239+2453 1237+25 12 39 40.47 .00  24 53 49.3 0.0 46460 10.0 12 39 40.43 0.06 +24 53 48.3 0.9 1.16 20.5 0.7  7.49 0.38 37  2   84  1 mode
1320-3512         13 20 12.70 .10 -35 12 24.0 2.0 48734      13 20 12.58 0.15 -35 12 24.1 2.0 1.51  7.9 0.5  1.28 0.47 16  6   60  7 *   
1509+5531 1508+55 15 09 25.72 .01  55 31 33.0 0.1 48383  8.0 15 09 25.78 0.23 +55 31 34.6 2.0 1.74  7.7 0.5  1.03 0.40 13  5    8  9     
1518+4904         15 18 16.60 .10  49 04 35.0 1.0            15 18 17.08 0.42 +49 04 30.9 4.6 6.26  4.4 0.4  0.12 0.48  3 11                   
1543+0929 1541+09 15 43 38.83 .01  09 29 16.8 0.2 42304  5.9 15 43 38.88 0.10 +09 29 14.8 1.5 2.10 10.0 0.5  1.72 0.47 17  5   64  6 *   
1543-0620 1540-06 15 43 30.17 .01 -06 20 45.3 0.1 46573  2.0 15 43 30.33 0.43 -06 20 46.8 6.8 2.84  2.8 0.5                          *    
1603-2531         16 03 04.88 .00 -25 31 48.3 0.1 49408      16 03 04.97 0.61 -25 31 47.9 6.8 1.21  3.1 0.5  0.80 0.81 26 26         *   
1607-0032 1604-00 16 07 12.12 .00 -00 32 40.2 0.1 42307  5.0 16 07 12.00 0.27 -00 32 48.8 5.7 8.73  4.1 0.5                                     
1643-1224         16 43 38.15 .00 -12 24 58.7 0.0 49524  3.1 16 43 38.60 0.25 -12 24 51.8 3.7 9.50  3.9 0.4  0.10 0.47  3 12                  
1645-0317 1642-03 16 45 02.03 .00 -03 17 58.3 0.1 40414 21.0 16 45 02.34 0.40 -03 18 10.5 7.1 13.1  8.3 1.5                          *  
1700-3312         17 00 53.02 .01 -33 12 45.1 0.6 49424      17 00 52.52 0.47 -33 12 59.8 6.7 16.0  2.8 0.5  0.72 0.77 26 28         *  
1703-3241 1700-32 17 03 22.37 .12 -32 41 45.2 3.5 48000  6.0 17 03 22.34 0.25 -32 41 51.6 2.7 6.45  6.7 0.5  1.23 0.85 18 13                  
1705-1906 1702-19 17 05 36.11 .01 -19 06 38.5 0.7 48331  8.0 17 05 35.83 0.19 -19 06 38.9 3.9 3.98  5.6 0.5  2.82 0.68 50 13  -39  7     
1705-3423         17 05 42.37 .00 -34 23 44.5 0.2 49500      17 05 42.30 0.38 -34 23 41.2 5.6 3.40  4.2 0.5  2.14 0.67 51 17  -85 15 *  
1708-3426         17 08 57.75 .01 -34 26 47.5 0.8 49339  2.4 17 08 58.33 0.47 -34 26 33.7 11. 15.5  2.9 0.5  1.42 0.74 49 27  -23 14 *   
1713+0747         17 13 49.52 .00  07 47 37.5 0.0 49056  3.0 17 13 50.11 0.49 +07 47 38.4 3.9 8.81  8.0 1.4                          *   
1721-3532 1718-35 17 21 32.80 .02 -35 32 46.6 0.9 48379 10.0 17 21 34.04 0.10 -35 32 58.5 3.7 19.2 27.7 2.1  2.42 0.99  9  4   13 20 ?:no?
1733-2228 1730-22 17 33 26.41 .06 -22 28 36.4 16. 48417  2.2 17 33 26.60 0.30 -22 28 39.9 4.1 4.37  3.2 0.4  0.27 0.59  8 18                   
1740+1311 1737+13 17 40 07.37 .02  13 11 57.5 0.3 43893  3.9 17 40 07.29 0.46 +13 11 57.9 7.2 1.29  3.8 0.5  0.47 0.86 12 23                
1741-0840 1738-08 17 41 22.54 .03 -08 40 32.7 1.6 48417  1.4 17 41 22.48 0.32 -08 40 29.7 6.3 3.11  3.3 0.5  0.70 0.61 21 19         *   
1741-3927 1737-39 17 41 18.04 .03 -39 27 37.8 1.4 43558  3.5 17 41 17.42 0.31 -39 27 45.0 4.7 10.2  4.5 0.5                                   
1744-1134         17 44 29.39 .00 -11 34 54.6 0.0 49882  1.0 17 44 29.31 0.30 -11 34 58.6 5.5 4.18  3.8 0.5  2.99 0.75 79 22   48  5 *    
1745-3040 1742-30 17 45 56.30 .00 -30 40 23.6 0.3 46956 14.0 17 45 56.28 0.17 -30 40 28.6 2.5 5.02  6.6 0.5  5.96 0.44 90 10  -38  2     
1748-1300 1745-12 17 48 17.37 .04 -13 00 53.3 2.0 43891  2.0 17 48 17.54 0.30 -13 00 39.6 8.6 14.0  4.4 0.5                                     
1748-2021 1745-20 17 48 52.61 .10 -20 21 40.1 3.0 49215  1.5 17 48 53.14 0.43 -20 21 34.6 9.3 9.24  4.5 0.5  0.74 1.14 16 25         (glbc)*
1748-2446A1744-24A17 48 02.25 .00 -24 46 37.7 0.5 48270  2.5 17 48 04.37 0.39 -24 46 41.5 4.6 29.1  3.7 0.5  2.24 0.65 61 19  -84  7 ?:glbc
1750-3157 1747-31 17 50 47.29 .03 -31 57 41.3 3.0 48379  1.4 17 50 47.96 0.59 -31 58 01.3 10. 21.7  3.5 0.4  1.78 1.06 51 31  -78 24 *  
1752-2806 1749-28 17 52 58.69 .00 -28 06 38.3 0.5 40352 36.0 17 52 58.82 0.04 -28 06 37.5 0.7 1.88 41.6 1.3  2.36 0.51  6  1  -16  5     
1801-2920 1758-29 18 01 46.83 .03 -29 20 37.1 3.0 48377  2.8 18 01 46.89 0.55 -29 20 33.0 7.2 4.16  2.2 0.5  1.84 0.62 84 34  -66 14      
1807-0847 1804-08 18 07 38.02 .01 -08 47 43.1 0.2 46573 16.0 18 07 38.08 0.12 -08 47 41.5 2.0 1.83  9.6 0.5                                      
1817-3618 1813-36 18 17 05.76 .02 -36 18 05.5 0.9 48426  2.0 18 17 05.44 0.44 -36 18 00.7 9.5 6.13  4.8 0.5  0.87 1.30 18 27                 
1820-0427 1818-04 18 20 52.62 .00 -04 27 38.5 0.1 40614  8.0 18 20 52.17 0.18 -04 27 37.0 2.7 6.87  5.9 0.5                          *   
1822-2256 1819-22 18 22 58.96 .15 -22 56 49.3 54. 48382  3.2 18 22 58.68 0.51 -22 56 31.0 8.5 18.7  4.0 0.5                                     
1823+0550 1821+05 18 23 30.98 .03  05 50 24.7 0.5 44240  1.7 18 23 31.17 0.33 +05 50 16.2 8.4 8.97  3.2 0.5  0.45 0.76 14 24         *       
1823-3106 1820-31 18 23 46.78 .00 -31 06 49.7 0.2 48382  2.5 18 23 46.11 0.24 -31 06 40.7 3.7 12.5  4.9 0.5  2.60 0.65 53 14   89  7 ?:yes
1824-1945 1821-19 18 24 00.45 .04 -19 45 50.7 8.0 46800  6.1 18 23 59.94 0.33 -19 45 49.1 3.6 7.30  5.1 0.5                                   
1825-0935 1822-09 18 25 30.60 .01 -09 35 22.8 0.4 48381 11.0 18 25 30.60 0.05 -09 35 21.7 0.9 1.10 29.2 1.4  9.43 0.66 32  3  -39  1     
1829-1751 1826-17 18 29 43.12 .01 -17 51 02.9 1.8 46944 10.3 18 29 43.12 0.13 -17 51 03.8 2.6 0.90 12.2 1.2                                    
1832-1021 1829-10 18 32 40.90 .01 -10 21 34.2 0.5 48000  0.6 18 32 40.58 0.16 -10 21 19.1 4.7 15.8 11.7 1.4                          ?:no 
1834-0010 1831-00 18 34 17.24 .04 -00 10 49.5 0.9 46071      18 34 18.77 0.03 -00 10 55.2 0.6 23.7 70.6 2.2  0.31 0.64               ?:no  
1834-0426 1831-04 18 34 25.62 .02 -04 26 15.4 0.6 48000 15.0 18 34 25.48 0.08 -04 26 11.2 1.5 4.75 16.7 0.7  0.23 0.59  1  4         ?:yes 
1836-1008 1834-10 18 36 53.89 .09 -10 08 09.3 5.0 43893  5.0 18 36 52.99 0.61 -10 08 13.0 18. 13.8  4.3 0.5                          *   
1840+5640 1839+56 18 40 44.59 .05  56 40 55.5 0.4 48381  4.0 18 40 44.20 0.25 +56 40 55.8 2.3 3.21 10.0 1.0  2.69 0.56 27  6   31  4      
1841+0912 1839+09 18 41 55.97 .01  09 12 07.7 0.2 43890  1.7 18 41 56.35 0.46 +09 12 17.2 5.7 11.1  3.7 0.5  1.85 0.74 50 21  -21 13   
1857+0943 1855+09 18 57 36.39 .00  09 43 17.3 0.0 47526  4.0 18 57 36.27 0.35 +09 43 41.8 18. 24.6  3.8 0.5                                          
1900-2600 1857-26 19 00 47.60 .01 -26 00 43.1 0.3 46573 13.0 19 00 47.68 0.07 -26 00 44.8 1.1 2.02 17.8 0.7  1.99 0.60 11  3   -6  5     
1903+0135 1900+01 19 03 29.98 .00  01 35 38.2 0.1 42345  2.0 19 03 30.43 0.74 +01 35 33.3 8.5 8.28  4.3 0.6                                          
1910+0358 1907+03 19 10 09.08 .20  03 58 26.8 5.0 43984      19 10 09.73 0.55 +03 58 33.7 7.8 11.8  4.7 0.5                                          
1913-0440 1911-04 19 13 54.18 .01 -04 40 47.6 0.4 41902  4.4 19 13 54.37 0.21 -04 40 46.9 4.4 2.92  5.1 0.5  0.15 0.80  3 16                     
1916+1312 1914+13 19 16 58.69 .01  13 12 49.7 0.3 48382  1.9 19 16 58.96 0.78 +13 12 49.4 16. 4.02  3.9 0.5  2.25 1.40 58 37  -35 15     
1922+2110 1920+21 19 22 53.55 .00  21 10 42.3 0.2 42546  1.4 19 22 52.23 0.18 +21 11 03.4 2.6 28.1  6.0 0.5                          ?:no 
1932+1059 1929+10 19 32 13.90 .00  10 59 32.0 0.1 48381 41.0 19 32 14.03 0.05 +10 59 31.9 0.8 1.90 27.1 0.9 18.68 0.57 69  3   46  1      
1935+1616 1933+16 19 35 47.83 .00  16 16 40.6 0.0 40213 42.0 19 35 47.82 0.04 +16 16 39.7 0.7 0.91 43.3 1.4  7.76 0.53 18  1  -30  1      
1937+2544 1935+25 19 37 01.26 .01  25 44 13.7 0.1 48415  2.3 19 37 01.39 0.42 +25 44 15.9 5.7 2.75  2.8 0.5  0.63 0.51 23 19                   
1946+1805 1944+17 19 46 53.04 .00  18 05 41.6 0.1 42320 10.0 19 46 53.00 0.37 +18 05 43.2 4.1 1.64  3.5 0.4  0.81 0.58 23 17   29 12      
1948+3540 1946+35 19 48 25.04 .00  35 40 11.3 0.0 42221  8.3 19 48 24.93 0.21 +35 40 08.2 2.9 3.44  5.9 0.5  1.40 0.57 24 10   81 11      
1952+3252 1951+32 19 52 58.30 .01  32 52 40.4 0.2 47005  1.0 19 52 58.59 0.04 +32 52 43.3 0.6 4.71 979. 36.  5.55 0.72  1  0   55  3 ?:SNR
2018+2839 2016+28 20 18 03.85 .00  28 39 54.3 0.0 40105 30.0 20 18 04.11 0.06 +28 39 54.7 0.8 3.62 24.7 0.8  1.40 0.53  6  2  -58 10 ?:yes*
2022+2854 2020+28 20 22 37.08 .00  28 54 23.5 0.0 42370 38.0 20 22 38.95 0.72 +28 54 19.1 8.1 24.9  3.6 0.5  2.21 1.01 61 29   57 11 ?:yes?*   
2022+5154 2021+51 20 22 49.90 .00  51 54 50.1 0.0 40614 27.0 20 22 49.85 0.10 +51 54 49.5 1.0 0.74 17.2 0.7  6.10 0.46 35  3   11  2      
2023+5037 2022+50 20 23 41.94 .01  50 37 34.8 0.0 48591  2.2 20 23 41.95 0.64 +50 37 39.9 5.7 5.10  7.4 1.4  0.99 0.98 13 13         * 
2048-1616 2045-16 20 48 35.47 .00 -16 16 44.4 0.1 46573 13.0 20 48 35.69 0.14 -16 16 45.4 2.5 3.27  7.0 0.5  1.16 0.45 17  7   53  9      
2108+4441 2106+44 21 08 20.48 .01  44 41 48.8 0.1 48383  5.4 21 08 20.60 0.33 +44 41 48.8 3.6 1.30  4.7 0.5  0.27 0.44  6  9                 
2113+4644 2111+46 21 13 24.29 .01  46 44 08.7 0.1 48382 19.0 21 13 24.25 0.06 +46 44 08.6 0.7 0.38 37.6 1.5  4.07 0.50 11  1  -40  3       
2124-3358         21 24 43.86 .00 -33 58 44.2 0.0 49674  1.6 21 24 44.11 0.43 -33 58 35.2 11. 9.56  3.0 0.5  0.14 0.68  4 23              
2129+1210ABHE     21 29 58.25 .01  12 10 01.3 0.1 47633      21 29 59.27 0.16 +12 10 14.1 3.5  ~20  6.3 0.5  0.13 0.51               ?:glbc
2139+2242         21 39 27.00 .30  22 42 40.0 5.0 49542      21 39 26.92 0.13 +22 42 39.7 2.0 1.11  8.4 0.5  1.33 0.45 16  5  -45  8     
2145-0750         21 45 50.47 .00 -07 50 18.3 0.0 48979 10.0 21 45 50.71 0.41 -07 50 15.5 6.7 4.51  3.1 0.5  0.53 0.57 17 19         *    
2157+4017 2154+40 21 57 01.81 .01  40 17 45.8 0.1 48382 17.0 21 57 02.07 0.07 +40 17 45.2 0.9 3.05 22.2 0.8  4.10 0.49 18  2  -11  3 ?:yes    
2215+1538         22 15 39.65 .00  15 38 34.9 0.1 49079      22 15 39.66 0.22 +15 38 35.7 2.6 1.68  6.0 0.4  1.82 0.50 30  9   22  6      
2219+4754 2217+47 22 19 48.13 .00  47 54 53.8 0.0 48382  3.0 22 19 47.32 0.59 +47 54 52.1 6.6 8.33  3.9 0.4  0.39 0.62 10 16                
2225+6535 2224+65 22 25 52.36 .02  65 35 33.8 0.1 48382  2.0 22 25 52.62 0.97 +65 35 38.1 7.0 4.58  4.9 0.5  2.38 1.01 49 21   76  6      
2313+4253 2310+42 23 13 08.57 .01  42 53 13.0 0.0 43891 15.0 23 13 08.32 0.18 +42 53 13.4 1.4 2.82 13.2 1.1  1.24 0.53  9  4   48  8      
2330-2005 2327-20 23 30 26.80 .02 -20 05 28.6 0.5 46916  3.0 23 30 26.49 0.37 -20 05 36.2 5.8 8.79  5.0 0.5  2.25 0.72 45 15  -27  8          
2354+6155 2351+61 23 54 04.70 .02  61 55 46.8 0.1 48382  5.0 23 54 05.27 0.72 +61 55 45.8 5.6 4.13  3.0 0.5  0.18 0.53  6 18         * 
===========================================================================================================================================


==> tab2.txt <==
Table 2: Pulsars > 5 mJy but not detected by the NVSS
==============================================
PSR B     RA(2000)     Dec(2000)   S1.4  Notes
          h m s         o  '  ''    mJy      
----------------------------------------------
1937+21  19 39 38.55  +21 34 59.1  16.0  conf.
1800-21  18 03 51.35  -21 37 07.2  14.6  scin.
2319+60  23 21 55.19  +60 24 30.6  12    scin.
1845-01  18 48 24.00  -01 23 58.2  10    scin.
2255+58  22 57 57.70  +59 09 14.9   9.2  scin.
1839-04  18 42 26.49  -03 59 59.2   8.5  conf.
1952+29  19 54 22.58  +29 23 17.9   8    scin.
1815-14  18 18 23.79  -14 22 35.9   7.4  scin.
1754-24  17 57 41.02  -24 21 56.8   7.1  conf.
2011+38  20 13 10.49  +38 45 44.8   6.4  scin.
1737-30  17 40 33.73  -30 15 41.9   6    scin.
1919+21  19 21 44.80  +21 53 01.8   6    scin.
1758-23  18 01 19.86  -23 06 16.8   5.7  scin.
1849+00  18 52 28.00  +00 31 55.9   5.2  scin.
===============================================


